CombiGraph-Vis: A Curated Multimodal Olympiad Benchmark for Discrete Mathematical Reasoning

State-of-the-art (SOTA) LLMs have progressed from struggling on proof-based Olympiad problems to solving most of the IMO 2025 problems, with leading systems reportedly handling 5 of 6 problems. Given this progress, we assess how well these models can grade proofs: detecting errors, judging their severity, and assigning fair scores beyond binary correctness. We study proof-analysis capabilities using a corpus of 90 Gemini 2.5 Pro-generated solutions that we grade on a 1-4 scale with detailed error annotations, and on MathArena solution sets for IMO/USAMO 2025 scored on a 0-7 scale. Our analysis shows that models can reliably flag incorrect (including subtly incorrect) solutions but exhibit calibration gaps in how partial credit is assigned. To address this, we introduce agentic workflows that extract and analyze reference solutions and automatically derive problem-specific rubrics for a multi-step grading process. We instantiate and compare different design choices for the grading workflows, and evaluate their trade-offs. Across our annotated corpus and MathArena, our proposed workflows achieve higher agreement with human grades and more consistent handling of partial credit across metrics. We release all code, data, and prompts/logs to facilitate future research.

==> Prompts/problem_issue_resolver.yaml <==
name: "problem_issue_resolver"
description: "A workflow to detect, classify, and resolve issues in problem data."
output_collection: "synthetic_data"
outputs: ["issue_resolution_data"]

target:
  combine: "intersection"
  filters:
    - filter: "severity_gt"
      params: { threshold: 3 }
    - filter: "is_not_reviewed"
  limit: 500

initial_context:
  pv_findings_markdown: ""
  issue_report_chunks: []
  
auto_fix_sequence: &auto_fix_sequence
  - type: "sequence"
    stages:
      - "FixPlanner"
  - type: "sequence"
    stages:
      - "Fixer"
      - "UpdateContextWithFixes"
      - "FormatFixedData"
  - type: "loop"
    handler: "fix_and_verify"
    max_turns: 20
    verifier_stage: "Validator"
    replanner_stage: "RePlanner"
    success_threshold: 5
    steps:
      - type: "sequence"
        stages:
          - "Fixer"
          - "UpdateContextWithFixes"
          - "FormatFixedData"
    on_block: []
    verification_stages: []
  - type: "sequence"
    stages:
      - "ComposeAutoFixOutput"

execution_plan:
  - type: "sequence"
    stages:
      - "LoadValidationData"
      - "BuildFindingsText"
  - type: "loop"
    handler: "max_runs"
    max_runs: 3
    steps:
      - type: "sequence"
        stages:
          - "IssueDetector"
          - "CollectIssueReportChunks"
  - type: "sequence"
    stages:
      - "JoinIssueReportChunks"
      - "IssueAggregator"
  - type: "loop"
    handler: "conditional_execution"
    condition_field: "aggregated_issue_report.is_original_source_error"
    on_true:
      # BRANCH 1: Original Source Error detected
      - type: "sequence"
        stages:
          - "SolutionEngager"
          - "IssueDetectorWithEngagement"
          - "FormatSourceIssueClassification"
          - "EngagementReportSynthesizer"
      - type: "loop"
        handler: "conditional_execution"
        condition_field: "source_issue_classification.requires_human_intervention"
        on_true:
          # Major source error - requires human intervention
          - type: "sequence"
            stages:
              - "HumanInterventionReporter"
        on_false: *auto_fix_sequence # Minor source error - Automated fix
    on_false: 
      # BRANCH 2: Not a Source Error. Now, check if it's an Image Error.
      - type: "loop"
        handler: "conditional_execution"
        condition_field: "aggregated_issue_report.is_image_understanding_issue"
        on_true:
          # It's an Image Understanding Issue -> Requires human intervention
          - type: "sequence"
            stages:
              - "HumanInterventionReporter"
        on_false:
          # It's another type of fixable error -> Proceed to automated fixing
          *auto_fix_sequence


==> Prompts/problem_validation.yaml <==
name: "problem_validation_workflow"
description: "A multi-agent workflow to iteratively review and validate the quality of math problems and their solutions."

output_collection: "synthetic_data"
outputs: ["problem_validation_data"]

execution_plan:
  - type: loop
    handler: "max_runs"
    max_runs: 3
    steps:
      - type: sequence
        stages:
          - "TypoClarityCritic"
          - "LogicalSoundnessCritic"
          - "AnswerVerificationCritic"
          - "ReportCollector"
          - "CollectReportChunks"
  - type: sequence
    stages:
      - "JoinReportChunks"
      - "FinalAggregator"

